Distribution of Si II $\lambda$6355 Velocities of Type Ia Supernovae and Implications for Asymmetric Explosions

The ejecta velocity is a very important parameter in studying the structure and properties of Type Ia supernovae (SNe Ia). It is also a candidate key parameter in improving the utility of SNe Ia for cosmological distance determinations. Here we study the velocity distribution of a sample of 311 SNe Ia from the kaepora database. The velocities are derived from the Si II $\lambda$6355 absorption line in optical spectra measured at (or extrapolated to) the time of peak brightness. We statistically show that the observed velocity has a bimodal Gaussian distribution consisting of two groups of SNe Ia: Group I with a lower but narrower scatter ($\mu_1 = 11000 \text{km s}^{-1}$, $\sigma_1 = 700 \text{km s}^{-1}$), and Group II with a higher but broader scatter ($\mu_2 = 12300 \text{km s}^{-1}$, $\sigma_2 = 1800 \text{km s}^{-1}$). The population ratio of Group I to Group II is 201:110 (65%:35%). There is substantial degeneracy between the two groups, but for SNe Ia with velocity $v > 12000 \text{km s}^{-1}$, the distribution is dominated by Group II. The true origin of the two components is unknown, though there could be that naturally there exist two intrinsic velocity distributions as observed. However, we try to use asymmetric geometric models through statistical simulations to reproduce the observed distribution assuming all SNe Ia share the same intrinsic distribution. In the two cases we consider, 35\% of SNe Ia are considered to be asymmetric in Case 1, and all SNe Ia are asymmetric in Case 2. Simulations for both cases can reproduce the observed velocity distribution but require a significantly large portion ($>35\%$) of SNe Ia to be asymmetric. In addition, the Case 1 result is consistent with recent polarization observations that SNe Ia with higher Si II $\lambda$6355 velocity tend to be more polarized.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
